Searching for Environmental Effects on Galaxy Kinematics in Groups and Clusters at z~1 from the ORELSE Survey

We present an investigation of the dependence of galaxy kinematics on the environment for a sample of 94 star-forming galaxies at $z\sim0.9$ from the ORELSE survey. ORELSE is a large photometric and spectroscopic campaign dedicated to mapping out and characterizing galaxy properties across a full range of environments in 15 fields containing large-scale structures (LSSs) in a redshift range of $0.6 < z < 1.3$. We constrained the rotation velocity for our kinematic sample in an ORELSE field, containing the SC1604 supercluster, by fitting high-resolution semi-analytical models to the data. We constructed the stellar-mass/B-band Tully-Fisher relation and found no dependence of the intrinsic scatter on both local and global environment. Moreover, we compared the stellar-to-dynamical mass ratio ($M_\ast/M_{dyn}$) of SC1604 galaxies to those residing in less dense local environment by leveraging data from the HR-COSMOS sample. We found that, at fixed stellar mass, SC1604 galaxies have $\sim30\%$ smaller dynamical masses on average. By comparing the distributions of the galaxy parameters that define $M_{dyn}$ (i.e., circular velocity and the characteristic radius $r_{2.2}$) between SC1604 and HR-COSMOS, we found that smaller dynamical masses are mostly caused by smaller $r_{2.2}$ for SC1604 galaxies. We also observed that SC1604 galaxies in general show $\sim20\%$ lower stellar specific angular momentum ($j_\ast$) with respect to the HR-COSMOS sample. Adopting literature estimates for (1) the excess rate of galaxy-galaxy mergers in intermediate/high-density environments and (2) the average amount of $j_\ast$ loss per merger event, we investigated the possibility that galaxy mergers are mainly responsible for the loss of angular momentum in higher density environments.

==> used_plots/appendix_figures/note_latexscript_plotsappendix.txt <==
import glob
files=np.array(glob.glob('*untilted.pdf'))
tt=open('plot_appendix_figures.txt', 'w')
for i in range(files.shape[0]):
        print >>tt, "\includegraphics[width=\\textwidth]{{used_plots/appendix_figures/{}}}".format(files[i])
        print "\includegraphics[width=\\textwidth]{{used_plots/appendix_figures/{}}}".format(files[i])
	print >>tt, '\medskip'

tt.close()

==> used_plots/appendix_figures/plot_appendix_figures.txt <==
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_00377_SC1NM2_14_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_00394_SC1NM2_15_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_00885_SC1NM2_24_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_01218_16COM1_139_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_01262_SC1NM1_29_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_01642_SC2NM2_28_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_01677_SC1NM2_35_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_02010_SC2NM1_35_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC1_02200_SC2NM2_36_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_00032_16XR1_116_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_00180_SC2NM2_47_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_00526_16CN3_133_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_00664_CE1_29_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_00885_SC1NM2_67_2DspecORELSE_Hbeta_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01080_16CN5_9_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01132_16CN3_4_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01140_16CN5_19_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01224_16COM1_150_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01385_FG2_96_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01519_SC2NM1_78_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01732_16CN4_2_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01738_16CN3_25_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01762_16COM1_13_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_01956_16CN2_34_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_COS_SC2_02150_CE1_110_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_FG2_028s_ACS_FG2_28s_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01267_16CN2_68_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01306_16CN4_70_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01366_SC1NM1_53_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01472_16XR1_32_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01504_16CN4_74_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01549_16CN4_76_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01710_16CN5_70_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01870_16CN5_74_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01894_16XR3_70_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_01931_16XR1_34_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_02006_CE1_25_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_02510_16CN4_90_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_02783_16CN4_97_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03063_16CN4_98_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03257_16CN2_101_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03266_16XR3_44s2_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03415_SC1NM2_85_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03496_16CN6_118_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03626_SC2NM1_71_2DspecORELSE_Hbeta_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_03933_16CN2_107_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_04470_SC1NM2_78_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05193_16CN3_27_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05250_FG2_5_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05281_16CN5_20_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05297_16XR2_50_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05319_SC1NM2_72_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05419_FG2_11_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05441_16CN5_36_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05501_FG1_12_2DspecORELSE_Hbeta_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05513_16XR2_29_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05698_FG2_18_2DspecORELSE_Hbeta_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05854_FG1_24_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05873_FG1_26_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_05897_FG2_25_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06080_16XR2_82_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06220_16CN4_1_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06261_16CN2_10_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06319_FG2_35_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06351_FG2_36_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06398_FG2_39_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06445_FG2_40_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06447_16CN2_19_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06566_16CN3_44_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06630_16CN3_21_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06692_FG1_41_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_06953_16CN2_40_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07038_16COM1_12_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07098_16CN2_42_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07191_GHF2_1_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07212_16XR3_77_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07506_GHF1_28_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07581_FG2_79s_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07604_GHF1_31_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07772_16XR3_104_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07823_FG1_81_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_07838_16XR2_108_2DspecORELSE_OIII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08073_FG1_93_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08141_GHF1_51_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08346_GHF2_37_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08387_16XR2_111_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08436_GHF1_60_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08554_FG2_94_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08746_GHF2_54_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC1_08969_GHF2_63_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC2_07455_SC2NM2_10s1_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC2_07567_SC2NM2_11_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC2_08383_CE1_82_2DspecORELSE_OII_untilted.pdf}
\medskip
\includegraphics[width=\textwidth]{used_plots/appendix_figures/PV_RCmodel_LFC_SC2_10473_16COM1_131_2DspecORELSE_OIII_untilted.pdf}
\medskip

